Exploring 6D Object Pose Estimation with Deformation

We present DeSOPE, a large-scale dataset for 6DoF deformed objects. Most 6D object pose methods assume rigid or articulated objects, an assumption that fails in practice as objects deviate from their canonical shapes due to wear, impact, or deformation. To model this, we introduce the DeSOPE dataset, which features high-fidelity 3D scans of 26 common object categories, each captured in one canonical state and three deformed configurations, with accurate 3D registration to the canonical mesh. Additionally, it features an RGB-D dataset with 133K frames across diverse scenarios and 665K pose annotations produced via a semi-automatic pipeline. We begin by annotating 2D masks for each instance, then compute initial poses using an object pose method, refine them through an object-level SLAM system, and finally perform manual verification to produce the final annotations. We evaluate several object pose methods and find that performance drops sharply with increasing deformation, suggesting that robust handling of such deformations is critical for practical applications.

==> Rtable.csv <==
degrees,pitch,roll,yaw,cm,t
-180,1.4,0,1.8,40,0
-170,2.6,0,0,41,0
-160,2.3,0,0,42,0
-150,5.6,0,0.1,43,0.407055631
-140,8.5,0,0,44,1.221166893
-130,5.3,0,0.1,45,1.628222524
-120,1.9,0,0,46,2.849389417
-110,0.9,0,0,47,4.748982361
-100,1.1,0,0,48,3.527815468
-90,0.9,0,0,49,5.834464043
-80,0.7,0.1,0.1,50,8.005427408
-70,0.8,0,0,51,7.191316147
-60,1.2,0.3,0,52,6.784260516
-50,0.7,0.1,0,53,3.934871099
-40,1.4,19.8,0,54,5.563093623
-30,0.9,39.6,0,55,3.527815468
-20,2.3,0,0,56,2.306648575
-10,3.7,1.6,2.7,57,4.070556309
0,1.4,11.4,6.1,58,3.934871099
10,1.5,3,2.3,59,4.884667571
20,2,3.7,2,60,6.105834464
30,2.3,4.3,2.8,61,5.427408412
40,3.8,5.8,1.8,62,3.934871099
50,2.2,7.3,1.4,63,3.527815468
60,1.2,2.6,1.2,64,3.663500678
70,2.2,0.3,0.5,65,2.713704206
80,1.4,0,24.2,66,1.492537313
90,2.2,0,17.4,67,0.814111262
100,6,0,20.9,68,0.949796472
110,9.5,0,1.8,69,0.407055631
120,6.2,0,0.7,70,0.13568521
130,3.8,0,1.2,71,0.271370421
140,2.8,0,1.8,72,0
150,3,0,2,73,0
160,4.3,0,2.4,74,0.13568521
170,2,0,4.6,75,0
180,0,0,0,,


==> deformation1.csv <==
x,deformation1
1.7593,1.4913376322640397
1.7649468227424747,1.5418634432991118
1.77059364548495,1.5932318658157034
1.7762404682274249,1.6454228215571367
1.7818872909698995,1.6984152734873086
1.7875341137123748,1.752187295138383
1.7931809364548497,1.8067161441318158
1.7988277591973243,1.8619783395222615
1.8044745819397991,1.9179497425802092
1.8101214046822744,1.9746056405975987
1.815768227424749,2.03192083327054
1.821415050167224,2.089869721185806
1.8270618729096992,2.1484263959123466
1.8327086956521739,2.207564731176852
1.8383555183946487,2.2672584745831466
1.8440023411371236,2.3274813393188345
1.8496491638795987,2.3882070952804204
1.8552959866220735,2.4494096590390866
1.8609428093645484,2.5110631820645684
1.8665896321070234,2.5731421366235083
1.8722364548494983,2.6356213987721575
1.8778832775919732,2.698476327870936
1.8835301003344482,2.7616828420601163
1.889176923076923,2.8252174891524717
1.894823745819398,2.889057512419378
1.900470568561873,2.9531809107719615
1.9061173913043479,3.017566492868183
1.9117642140468227,3.08219392471049
1.9174110367892976,3.1470437703359595
1.9230578595317727,3.212097525242548
1.9287046822742475,3.2773376422398575
1.9343515050167224,3.3427475494613814
1.9399983277591974,3.40831166032665
1.9456451505016723,3.4740153752958047
1.9512919732441472,3.5398450753159962
1.956938795986622,3.6057881069174145
1.962585618729097,3.6718327589772275
1.968232441471572,3.73796823123099
1.9738792642140468,3.804184594673368
1.9795260869565219,3.8704727440524147
1.9851729096989967,3.9368243427236855
1.9908197324414716,4.003231760192249
1.9964665551839467,4.069688002730477
2.0021133779264213,4.136186637518371
2.0077602006688964,4.202721710809213
2.0134070234113715,4.269287660676958
2.019053846153846,4.335879224952106
2.024700668896321,4.4024913449996195
2.0303474916387962,4.46911906603469
2.035994314381271,4.535757434710472
2.041641137123746,4.602401394745016
2.0472879598662206,4.669045681382114
2.0529347826086957,4.735684715503416
2.0585816053511707,4.802312498225104
2.0642284280936454,4.868922506822972
2.0698752508361205,4.935507592833165
2.0755220735785955,5.002059883173663
2.08116889632107,5.068570685122144
2.0868157190635452,5.135030395970198
2.0924625418060203,5.201428418151454
2.098109364548495,5.267753080612308
2.10375618729097,5.333991567158806
2.109403010033445,5.4001298524714505
2.1150498327759197,5.466152646432505
2.120696655518395,5.532043347357191
2.12634347826087,5.597784004661433
2.1319903010033445,5.6633552914356295
2.1376371237458196,5.7287364873258
2.1432839464882947,5.793905472051432
2.1489307692307693,5.858838729813813
2.1545775919732444,5.92351136477024
2.160224414715719,5.987897127668449
2.165871237458194,6.05196845365321
2.171518060200669,6.1156965111731285
2.177164882943144,6.1790512618317255
2.1828117056856184,6.242001530942811
2.188458528428094,6.304515088467216
2.1941053511705686,6.366558739926466
2.1997521739130432,6.428098426809938
2.2053989966555188,6.489099335915576
2.2110458193979934,6.549526016991707
2.216692642140468,6.609342507978908
2.2223394648829435,6.668512467087158
2.227986287625418,6.726999310884951
2.233633110367893,6.784766357524708
2.2392799331103683,6.841776974182177
2.244926755852843,6.89799472774832
2.2505735785953176,6.953383537779436
2.256220401337793,7.007907830686373
2.2618672240802677,7.061532694126159
2.2675140468227424,7.114224030550001
2.2731608695652175,7.165948708859742
2.2788076923076925,7.216674713131492
2.284454515050167,7.266371287379515
2.2901013377926422,7.315009075355716
2.295748160535117,7.362560254410269
2.301394983277592,7.40899866247655
2.307041806020067,7.454299917288505
2.3126886287625417,7.498441526990468
2.3183354515050167,7.541402991357706
2.323982274247492,7.5831658929106815
2.3296290969899665,7.623713977275773
2.3352759197324415,7.663033222220332
2.3409227424749166,7.701111894869298
2.3465695652173912,7.737940596693712
2.3522163879598663,7.773512295947606
2.3578632107023414,7.807822347318244
2.363510033444816,7.840868498645022
2.369156856187291,7.872650884653068
2.374803678929766,7.903172007739072
2.380450501672241,7.932436705937359
2.386097324414716,7.9604521082834525
2.391744147157191,7.98722757787967
2.3973909698996656,8.012774643051728
2.4030377926421407,8.037106917066364
2.4086846153846153,8.060240006956915
2.4143314381270904,8.082191412076119
2.4199782608695655,8.102980413062285
2.42562508361204,8.122627951966532
2.431271906354515,8.141156504343472
2.4369187290969903,8.158589944156436
2.442565551839465,8.174953402389802
2.44821237458194,8.190273120295046
2.453859197324415,8.20457629822421
2.4595060200668897,8.217890941023558
2.4651528428093648,8.230245700971912
2.47079966555184,8.241669719251991
2.4764464882943145,8.252192466939587
2.4820933110367895,8.261843586484243
2.4877401337792646,8.27065273463687
2.4933869565217393,8.278649427754328
2.4990337792642143,8.285862890379194
2.5046806020066894,8.292321907954573
2.510327424749164,8.29805468448985
2.5159742474916387,8.303088705943743
2.5216210702341137,8.307450610036799
2.527267892976589,8.31116606314693
2.5329147157190635,8.31425964487922
2.5385615384615385,8.316754740836016
2.5442083612040136,8.318673444045439
2.5498551839464882,8.32003646543688
2.5555020066889633,8.320863053681258
2.5611488294314384,8.32117092464261
2.566795652173913,8.32097620061625
2.572442474916388,8.320293359458567
2.578089297658863,8.319135193644211
2.583736120401338,8.317512779219447
2.589382943143813,8.315435454555592
2.595029765886288,8.312910808744913
2.6006765886287626,8.309944679422857
2.6063234113712377,8.30654115974614
2.6119702341137128,8.302702614205943
2.6176170568561874,8.2984297029097
2.6232638795986625,8.293721413924068
2.6289107023411376,8.288575103235553
2.634557525083612,8.282986541854696
2.6402043478260873,8.276949969563784
2.645851170568562,8.270458154787931
2.651497993311037,8.263502460054022
2.657144816053512,8.256072912492147
2.6627916387959867,8.248158278828994
2.6684384615384618,8.239746144322542
2.674085284280937,8.230822995091696
2.6797321070234115,8.221374303303373
2.6853789297658865,8.211384614691857
2.6910257525083616,8.200837637902037
2.6966725752508363,8.189716335167363
2.7023193979933113,8.178003013856047
2.7079662207357864,8.165679418443874
2.713613043478261,8.152726822499039
2.719259866220736,8.139126120292886
2.724906688963211,8.12485791768025
2.7305535117056854,8.109902621923446
2.736200334448161,8.094240530164754
2.741847157190636,8.077851916282821
2.74749397993311,8.060717115898646
2.7531408026755857,8.042816609325872
2.7587876254180603,8.024131102288464
2.764434448160535,8.004641604255118
2.7700812709030105,7.98432950426482
2.775728093645485,7.963176644140588
2.7813749163879598,7.941165389009106
2.7870217391304353,7.918278695062282
2.79266856187291,7.894500174512502
2.7983153846153845,7.869814157706759
2.80396220735786,7.84420575237561
2.8096090301003347,7.817660900001279
2.8152558528428093,7.790166429295013
2.820902675585285,7.761710106777498
2.8265494983277595,7.732280684457381
2.832196321070234,7.701867944602406
2.8378431438127096,7.670462741595207
2.8434899665551843,7.638057040861825
2.849136789297659,7.60464395485562
2.8547836120401344,7.570217776073071
2.8604304347826086,7.534774007070695
2.8660772575250837,7.498309387444811
2.871724080267559,7.460821917728399
2.8773709030100334,7.422310880151393
2.8830177257525085,7.3827768562040905
2.8886645484949836,7.342221740936837
2.894311371237458,7.300648753923859
2.8999581939799333,7.258062446815286
2.9056050167224083,7.21446870739878
2.911251839464883,7.16987476009151
2.916898662207358,7.124289162784464
2.922545484949833,7.077721799964273
2.9281923076923078,7.0301838720431125
2.933839130434783,6.981687880835061
2.939485953177258,6.9322476111272335
2.9451327759197325,6.881878108306245
2.9507795986622076,6.830595652015262
2.9564264214046827,6.778417725833581
2.9620732441471573,6.725362982989537
2.9677200668896324,6.671451208138382
2.973366889632107,6.616703275259282
2.979013712374582,6.561141101749636
2.984660535117057,6.504787598820423
2.990307357859532,6.447666618322491
2.995954180602007,6.3898028961609
3.001601003344482,6.331221992482104
3.0072478260869566,6.271950228846047
3.0128946488294317,6.2120146226228465
3.0185414715719068,6.151442818880355
3.0241882943143814,6.090263020054638
3.0298351170568565,6.028503913719913
3.0354819397993316,5.966194598797194
3.041128762541806,5.903364510561816
3.0467755852842813,5.840043344828476
3.0524224080267564,5.776260981708338
3.058069230769231,5.712047409345915
3.063716053511706,5.647432648053373
3.069362876254181,5.5824466752667155
3.0750096989966558,5.517119351751305
3.080656521739131,5.451480349484123
3.0863033444816055,5.385559081635897
3.0919501672240806,5.319384635068286
3.0975969899665556,5.25298570575013
3.1032438127090303,5.186390537480869
3.1088906354515053,5.119626864290643
3.11453745819398,5.052721856863865
3.120184280936455,4.985702073306952
3.12583110367893,4.918593414551905
3.1314779264214048,4.851421084655166
3.13712474916388,4.784209556216129
3.142771571906355,4.716982541102761
3.1484183946488296,4.649762966631977
3.1540652173913046,4.582572957311539
3.1597120401337797,4.515433822207764
3.1653588628762543,4.448366047959802
3.1710056856187294,4.381389297417292
3.1766525083612045,4.314522413834109
3.182299331103679,4.247783430507054
3.187946153846154,4.181189585705168
3.1935929765886293,4.114757342693325
3.199239799331104,4.048502414613376
3.204886622073579,3.9824397939472025
3.210533444816054,3.916583786250258
3.2161802675585287,3.8509480478098004
3.221827090301004,3.785545626851941
3.227473913043478,3.7203890078938118
3.2331207357859535,3.6554901588131252
3.2387675585284286,3.5908605801875124
3.2444143812709028,3.5265113564392525
3.2500612040133783,3.4624532083091992
3.2557080267558534,3.398696546175342
3.2613548494983275,3.3352515237277793
3.267001672240803,3.272128091512131
3.272648494983278,3.2093360498584125
3.2782953177257523,3.1468851007209238
3.283942140468228,3.084784897967764
3.289588963210703,3.023045095675572
3.295235785953177,2.9616753940055602
3.3008826086956526,2.900685582261035
3.3065294314381277,2.8400855787542962
3.312176254180602,2.7798854671410127
3.3178230769230774,2.720095528913352
3.3234698996655525,2.6607262717790277
3.3291167224080267,2.6017884536904305
3.334763545150502,2.543293102327695
3.3404103678929773,2.485251529880065
3.3460571906354515,2.4276753430109688
3.351704013377927,2.3705764479345306
3.357350836120402,2.3139670505733707
3.3629976588628763,2.257859651808938
3.368644481605352,2.202267037877255
3.374291304347827,2.1472022660031294
3.379938127090301,2.0926786454044417
3.3855849498327766,2.038709713835661
3.3912317725752517,1.9853092098750593
3.396878595317726,1.932491041192599
3.4025254180602014,1.880269249066595
3.4081722408026764,1.8286579694445675
3.4138190635451506,1.7776713908686193
3.4194658862876253,1.7273237096075644
3.4251127090301012,1.6776290823562876
3.4307595317725754,1.6286015768781712
3.43640635451505,1.5802551209780136
3.442053177257526,1.5326034502014116
3.4477,1.4856600546613274


==> deformation2.csv <==
x,deformation2
2.7685,0.5282013800928717
2.7797575250836117,0.5479989447858279
2.791015050167224,0.5683437241518178
2.802272575250836,0.5892440272585845
2.813530100334448,0.610707974662623
2.82478762541806,0.6327434669979893
2.836045150501672,0.6553581515559636
2.847302675585284,0.6785593869010181
2.8585602006688964,0.7023542055874096
2.869817725752508,0.7267492750602268
2.88107525083612,0.7517508568447037
2.8923327759197326,0.7773647641479334
2.9035903010033444,0.8035963180175971
2.914847826086956,0.8304503022227893
2.9261053511705684,0.8579309170422396
2.9373628762541806,0.8860417321651617
2.9486204013377924,0.914785638929172
2.9598779264214046,0.9441648021382545
2.9711354515050163,0.9741806117211916
2.9823929765886286,1.0048336345072268
2.993650501672241,1.0361235664105901
3.0049080267558526,1.0680491853288527
3.0161655518394648,1.1006083050716036
3.027423076923077,1.1337977306455496
3.0386806020066888,1.1676132152295584
3.049938127090301,1.202049419178418
3.0611956521739128,1.2370998713967776
3.072453177257525,1.2727569334250348
3.083710702341137,1.3090117665764616
3.094968227424749,1.3458543024597904
3.1062257525083607,1.3832732172134896
3.1174832775919734,1.4212559097672581
3.128740802675585,1.4597884844326663
3.139998327759197,1.498855738108488
3.151255852842809,1.538441152367034
3.1625133779264214,1.5785268906659398
3.173770903010033,1.6190938009052933
3.1850284280936454,1.6601214235229964
3.196285953177257,1.7015880052917671
3.2075434782608694,1.7434705189497306
3.218801003344481,1.7857446887628483
3.2300585284280934,1.828385022082169
3.2413160535117056,1.8713648469219288
3.2525735785953174,1.9146563555464722
3.2638311036789296,1.9582306540146976
3.275088628762542,2.002057817590983
3.2863461538461536,2.046106951891292
3.297603678929766,2.0903462595928524
3.3088612040133776,2.1347431124957272
3.32011872909699,2.1792641286852716
3.331376254180602,2.223875254505724
3.342633779264214,2.2685418510181634
3.353891304347826,2.313228784580171
3.365148829431438,2.3579005211508077
3.37640635451505,2.402521223893012
3.387663879598662,2.4470548536162857
3.398921404682274,2.491465271576421
3.410178929765886,2.5357163441255977
3.4214364548494984,2.579772048686274
3.43269397993311,2.6235965805058052
3.4439515050167224,2.6671544596357886
3.4552090301003346,2.7104106375711496
3.4664665551839464,2.753330602978887
3.4777240802675586,2.795880485945299
3.48898160535117,2.838027160173412
3.5002391304347826,2.8797383425695986
3.511496655518395,2.920982689669291
3.522754180602006,2.961729890367051
3.534011705685619,3.0019507544352524
3.54526923076923,3.041617296338538
3.5565267558528424,3.08070281387789
3.567784280936455,3.119181961227977
3.5790418060200664,3.157030815964954
3.5902993311036786,3.194226939717955
3.6015568561872913,3.2307494321166024
3.6128143812709026,3.2665789777482903
3.624071906354515,3.30169788588247
3.6353294314381275,3.3360901227644035
3.646586956521739,3.3697413363276634
3.657844481605351,3.402638873222277
3.669102006688963,3.434771788103814
3.680359531772575,3.4661308451774717
3.691617056856187,3.4967085120397132
3.702874581939799,3.5264989459082132
3.7141321070234112,3.5554979723780162
3.725389632107023,3.5837030568879853
3.7366471571906352,3.611113269126029
3.7479046822742474,3.637729240644141
3.759162207357859,3.663553115994716
3.7704197324414714,3.6885884977373635
3.7816772575250837,3.712840385700475
3.7929347826086954,3.736315110913767
3.8041923076923077,3.7590202646567614
3.81544983277592,3.7809646230933267
3.8267073578595316,3.802158067984105
3.837964882943144,3.822611503986445
3.8492224080267556,3.842336773065526
3.860479933110368,3.8613465665504805
3.871737458193979,3.879654335375456
3.882994983277592,3.8972741990479136
3.894252508361204,3.9142208538847463
3.9055100334448154,3.93050948105142
3.916767558528428,3.946155654930185
3.9280250836120403,3.961175252330683
3.9392826086956516,3.975584363040136
3.9505401337792643,3.9893992021909352
3.9617976588628765,4.0026360249010695
3.973055183946488,4.015311043617681
3.9843127090301005,4.027440348566288
3.9955702341137127,4.039039831678267
4.006827759197324,4.050125114337262
4.018085284280937,4.0607114792515
4.0293428093645485,4.070813806723959
4.04060033444816,4.080446515556285
4.051857859531772,4.089623508785369
4.063115384615385,4.098358124414219
4.0743729096989965,4.106663091261209
4.085630434782608,4.114550490014463
4.096887959866221,4.122031719541114
4.108145484949833,4.129117468465085
4.1194030100334444,4.135817691991653
4.130660535117057,4.142141593923227
4.141918060200669,4.148097613778061
4.153175585284281,4.153693418892985
4.164433110367893,4.158935901362151
4.175690635451505,4.163831179636972
4.186948160535117,4.168384604587813
4.1982056856187295,4.172600769805657
4.20946321070234,4.176483525902143
4.220720735785953,4.180035998549126
4.231978260869565,4.183260609984189
4.243235785953177,4.1861591036965535
4.254493311036789,4.188732571998418
4.265750836120401,4.190981486180091
4.277008361204013,4.1929057289431
4.2882658862876255,4.194504628803995
4.299523411371237,4.195776996162446
4.310780936454849,4.196721160730586
4.322038461538462,4.1973350100261815
4.3332959866220735,4.19761602863996
4.344553511705685,4.197561337997224
4.355811036789297,4.197167736345486
4.36706856187291,4.196431738713201
4.3783260869565215,4.195349616599511
4.389583612040133,4.193917437171011
4.400841137123746,4.1921311017588785
4.412098662207358,4.189986383467927
4.4233561872909695,4.187478963727975
4.434613712374582,4.184604467637592
4.445871237458194,4.181358497969887
4.457128762541806,4.177736667730104
4.468386287625418,4.173734631174604
4.47964381270903,4.169348113220461
4.490901337792642,4.164572937194184
4.5021588628762546,4.159405050886619
4.513416387959866,4.1538405508990275
4.524673913043477,4.147875705282301
4.535931438127091,4.141506974487143
4.5471889632107025,4.134731030657911
4.558446488294313,4.127544775316197
4.569704013377926,4.119945355492383
4.580961538461539,4.1119301783740685
4.59221906354515,4.103496924549355
4.603476588628762,4.094643559930593
4.614734113712375,4.085368346450131
4.625991638795986,4.0756698516239185
4.6372491638795985,4.065546957081602
4.648506688963211,4.054998866162817
4.659764214046822,4.044025110678955
4.671021739130435,4.032625556937676
4.682279264214047,4.020800411124021
4.693536789297658,4.008550224127099
4.70479431438127,3.995875895895209
4.716051839464884,3.9827786793949063
4.7273093645484945,3.9692601842410644
4.738566889632106,3.955322380055585
4.749824414715719,3.9409675996021556
4.761081939799331,3.926198541733524
4.7723394648829425,3.9110182741762074
4.783596989966555,3.895430236165684
4.794854515050167,3.879438240932932
4.806112040133779,3.8630464780309444
4.817369565217391,3.8462595154776213
4.828627090301003,3.829082301679529
4.839884615384615,3.811520167089345
4.851142140468228,3.793578825538832
4.862399665551839,3.775264375178743
4.873657190635451,3.7565832989475307
4.884914715719063,3.737542464482068
4.8961722408026755,3.718149123376132
4.907429765886287,3.6984109096860465
4.918687290969899,3.6783358375777246
4.929944816053512,3.6579322980059352
4.9412023411371235,3.6372090543141935
4.952459866220735,3.616175236643192
4.963717391304348,3.594840335036541
4.97497491638796,3.5732141911351976
4.9862324414715715,3.5513069883560817
4.997489966555184,3.5291292404562435
5.008747491638796,3.506691778391418
5.020005016722408,3.4840057353867477
5.0312625418060195,3.4610825301480888
5.042520066889632,3.4379338481543695
5.053777591973244,3.414571620984857
5.065035117056856,3.391008003649935
5.0762926421404675,3.3672553499099735
5.08755016722408,3.343326185583712
5.098807692307692,3.319233179865608
5.110065217391304,3.294989114690108
5.121322742474916,3.270606852200179
5.132580267558528,3.2460993003970007
5.14383779264214,3.221479377067671
5.155095317725753,3.196759972107814
5.166352842809364,3.1719539083756763
5.177610367892976,3.1470739012339335
5.188867892976589,3.122132516954336
5.200125418060201,3.097142130178545
5.211382943143812,3.072114880645854
5.222640468227425,3.0470626294147007
5.233897993311037,3.0219969148197388
5.2451555183946486,2.9969289084196027
5.25641304347826,2.9718693712024336
5.267670568561873,2.9468286103259596
5.278928093645485,2.921816436677104
5.2901856187290965,2.896842123541949
5.301443143812709,2.8719143666806413
5.312700668896321,2.8470412461032324
5.323958193979933,2.822230189841575
5.335215719063545,2.7974879400090513
5.346473244147157,2.772820521434057
5.357730769230769,2.748233213144963
5.368988294314382,2.723730522973513
5.380245819397993,2.6993161655304463
5.391503344481604,2.6749930437915554
5.402760869565218,2.6507632345146073
5.41401839464883,2.6266279776874297
5.4252759197324405,2.6025876701852444
5.436533444816053,2.578641863791408
5.447790969899666,2.554789267709592
5.459048494983277,2.5310277556680534
5.470306020066889,2.507354377687664
5.481563545150502,2.4837653765552483
5.492821070234113,2.460256209012573
5.504078595317726,2.4368215716395594
5.515336120401338,2.4134554313778587
5.526593645484949,2.3901510606083196
5.537851170568562,2.3669010766633334
5.5491086956521745,2.3436974856226995
5.560366220735785,2.3205317302099484
5.571623745819397,2.2973947415751055
5.582881270903011,2.274276994720068
5.594138795986622,2.2511685672942767
5.605396321070233,2.228059201461386
5.616653846153846,2.20493836851266
5.627911371237458,2.1817953358796585
5.6391688963210695,2.1586192361780645
5.650426421404682,2.135399137896108
5.661683946488294,2.112124117325351
5.672941471571906,2.0887833313185644
5.684198996655518,2.0653660904493854
5.69545652173913,2.0418619321413765
5.706714046822742,2.0182606933300025
5.717971571906354,1.9945525822202583
5.729229096989966,1.9707282487048523
5.740486622073578,1.9467788530133276
5.75174414715719,1.9226961321709657
5.763001672240803,1.8984724638580055
5.774259197324414,1.8741009272742384
5.785516722408026,1.8495753606315546
5.796774247491639,1.8248904149172347
5.808031772575251,1.8000416035936484
5.819289297658862,1.7750253479252254
5.830546822742475,1.7498390176511252
5.841804347826087,1.7244809667515053
5.853061872909699,1.698950564086568
5.864319397993311,1.6732482187204154
5.875576923076923,1.647375399775901
5.886834448160535,1.6213346507016728
5.898091973244147,1.5951295978685962
5.909349498327759,1.568764953449001
5.920607023411371,1.5422465125687155
5.931864548494983,1.5155811447581993
5.943122073578595,1.4887767797652127
5.954379598662207,1.4618423878266693
5.965637123745819,1.434787954531838
5.976894648829432,1.4076244504422757
5.988152173913043,1.38036379566573
5.999409698996655,1.3530188196113198
6.010667224080267,1.3256032161817528
6.02192474916388,1.2981314946844564
6.033182274247491,1.2706189267675654
6.044439799331103,1.2430814897082623
6.055697324414716,1.2155358064001496
6.066954849498328,1.1879990824026954
6.078212374581939,1.1604890404295183
6.089469899665552,1.1330238526633025
6.100727424749164,1.1056220712932012
6.111984949832776,1.0783025576757927
6.123242474916388,1.0510844105232715
6.1345,1.023986893522074


==> deformation3.csv <==
x,deformation3
5.9697000000000005,1.3800392038567022
5.981350836120401,1.4190645420949786
5.993001672240803,1.4585151888350225
6.004652508361205,1.4983697134382645
6.016303344481606,1.5386058969365106
6.027954180602007,1.5792007644314967
6.039605016722408,1.6201306196934238
6.051255852842809,1.6613710818710836
6.062906688963211,1.702897124217371
6.074557525083613,1.7446831147254525
6.086208361204013,1.7867028585627251
6.097859197324415,1.8289296421819776
6.109510033444816,1.8713362789818297
6.121160869565218,1.9138951563817546
6.132811705685619,1.9565782841706914
6.14446254180602,1.9993573439825254
6.156113377926422,2.042203739746547
6.167764214046823,2.0850886489565434
6.179415050167224,2.127983074598185
6.1910658862876256,2.1708578975712567
6.202716722408027,2.2136839294406845
6.214367558528428,2.2564319653485025
6.22601839464883,2.2990728369177815
6.237669230769231,2.3415774649791534
6.2493200668896325,2.3839169119508954
6.260970903010033,2.426062433704617
6.272621739130435,2.467985530750387
6.284272575250837,2.5096579985776546
6.295923411371238,2.5510519769916273
6.3075742474916385,2.5921399982885864
6.31922508361204,2.6328950341184165
6.330875919732442,2.6732905408878356
6.342526755852843,2.7133005035637723
6.354177591973245,2.7528994777430054
6.3658284280936455,2.7920626298612214
6.377479264214047,2.8307657754225017
6.389130100334448,2.868985415138426
6.400780936454849,2.906698768874792
6.412431772575251,2.9438838073130578
6.424082608695653,2.98051928124334
6.435733444816054,3.016584748415587
6.447384280936456,3.052060597886051
6.459035117056857,3.0869280718064256
6.470685953177258,3.1211692846140386
6.482336789297659,3.1547672395922377
6.49398762541806,3.187705842781164
6.505638461538462,3.2199699142302087
6.517289297658863,3.2515451965945132
6.528940133779264,3.2824183610889
6.540590969899665,3.3125770108235315
6.552241806020066,3.342009681556407
6.563892642140469,3.3707058399083105
6.575543478260871,3.398655879096134
6.5871943143812715,3.42585111225049
6.598845150501672,3.4522837633931234
6.610495986622074,3.4779469561588297
6.622146822742475,3.502834700355352
6.633797658862877,3.52694187646295
6.6454484949832775,3.550264218183049
6.657099331103678,3.572798293152505
6.66875016722408,3.5945414819464796
6.680401003344483,3.6154919554988583
6.692051839464884,3.635648651074236
6.703702675585285,3.655011246930046
6.715353511705686,3.6735801358111044
6.727004347826087,3.6913563974218957
6.738655183946489,3.7083417700241568
6.75030602006689,3.7245386213088274
6.761956856187291,3.7399499186921417
6.773607692307692,3.7545791991856037
6.785258528428093,3.768430538988738
6.796909364548495,3.781508522951982
6.808560200668896,3.7938182140547188
6.820211036789297,3.8053651230403926
6.8318618729097,3.816155178346908
6.843512709030101,3.826194696466005
6.855163545150502,3.83549035286025
6.8668143812709035,3.844049153560447
6.878465217391304,3.8518784075600325
6.890116053511706,3.8589857001160364
6.901766889632107,3.8653788670588387
6.913417725752508,3.8710659702050907
6.9250685618729095,3.876055273959838
6.936719397993312,3.88035522318527
6.948370234113713,3.883974422404536
6.960021070234115,3.8869216163998535
6.971671906354516,3.8892056722546737
6.9833227424749165,3.8908355628801106
6.994973578595318,3.8918203520561705
7.006624414715719,3.892169181008572
7.018275250836121,3.891891256532299
7.029926086956522,3.8909958406634035
7.0415769230769225,3.8894922418910918
7.053227759197324,3.887389807892866
7.064878595317725,3.884697919766417
7.076529431438127,3.8814259877232393
7.0881802675585295,3.877583448200525
7.09983110367893,3.8731797623398325
7.111481939799331,3.8682244157734975
7.123132775919733,3.8627269196525473
7.134783612040134,3.8566968128433228
7.1464344481605355,3.8501436652138907
7.158085284280936,3.8430770819258164
7.169736120401337,3.8355067086419288
7.181386956521739,3.827442237556432
7.19303779264214,3.8188934141499447
7.2046886287625425,3.809870044569061
7.216339464882944,3.8003820035276124
7.227990301003345,3.7904392426249665
7.239641137123746,3.7800517989756974
7.251291973244148,3.769229804044409
7.2629428093645485,3.757983492579622
7.27459364548495,3.746323211541531
7.286244481605351,3.734259428919632
7.297895317725752,3.721802742338346
7.309546153846154,3.708963887351108
7.3211969899665545,3.695753745326565
7.332847826086956,3.6821833508339314
7.344498662207359,3.668263898438614
7.35614949832776,3.654006748823618
7.367800334448161,3.6394234341570484
7.379451170568562,3.6245256626311866
7.391102006688963,3.6093253221041155
7.402752842809365,3.5938344827806037
7.414403678929766,3.57806539887496
7.426054515050167,3.562030509204735
7.437705351170568,3.545742436670484
7.449356187290969,3.5292139865832786
7.461007023411372,3.5124581438080997
7.472657859531774,3.4954880686978953
7.4843086956521745,3.478317091799537
7.495959531772575,3.460958707319497
7.507610367892977,3.4434265653434806
7.519261204013378,3.425734462810566
7.53091204013378,3.4078963332486647
7.5425628762541805,3.3899262352841117
7.554213712374581,3.3718383399441083
7.565864548494983,3.353646916776369
7.577515384615384,3.3353663188157827
7.589166220735786,3.317010966433106
7.600817056856187,3.2985953301056186
7.612467892976589,3.2801339121543904
7.62411872909699,3.2616412274971864
7.635769565217392,3.2431317834701545
7.647420401337793,3.2246200587752973
7.659071237458194,3.206120481614257
7.670722073578595,3.187647407072175
7.682372909698996,3.1692150938184107
7.694023745819398,3.150837680193519
7.7056745819398005,3.1325291597543132
7.717325418060201,3.114303356350976
7.728976254180603,3.096173898811971
7.740627090301004,3.0781541953141747
7.752277926421405,3.0602574075169273
7.7639287625418065,3.042496424539777
7.775579598662207,3.0248838368645994
7.787230434782609,3.007431910243326
7.79888127090301,2.9901525596929566
7.810532107023411,2.97305732365969
7.822182943143813,2.956157338434017
7.833833779264213,2.9394633128983405
7.845484615384615,2.922985503688358
7.857135451505016,2.906733690848774
7.868786287625419,2.8907171540631698
7.8804371237458195,2.8749446495368884
7.892087959866221,2.8594243876106638
7.903738795986622,2.844164011181433
7.915389632107024,2.829170575005284
7.927040468227425,2.814450525955849
7.9386913043478256,2.8000096843096625
7.950342140468227,2.785853226128004
7.961992976588628,2.771985666802579
7.973643812709031,2.7584108458301206
7.9852946488294325,2.7451319128784113
7.996945484949833,2.732151315203613
8.008596321070234,2.7194707864759025
8.020247157190635,2.707091337067376
8.031897993311038,2.6950132458529534
8.043548829431439,2.6832360535716173
8.05519966555184,2.671758557791715
8.06685050167224,2.6605788095202785
8.078501337792641,2.6496941114923476
8.090152173913044,2.639101018172146
8.101803010033445,2.628795337493614
8.113453846153845,2.6187721343633172
8.125104682274246,2.6090257359440923
8.136755518394649,2.599549738732926
8.14840635451505,2.590337017441625
8.160057190635452,2.581379735683673
8.171708026755853,2.572669358465463
8.183358862876254,2.5641966664746834
8.195009698996655,2.5559517721531977
8.206660535117056,2.5479241375362154
8.218311371237458,2.540102593833906
8.229962207357861,2.5324753627260015
8.241613043478262,2.525030079334212
8.253263879598663,2.517753816831636
8.264914715719064,2.5106331126426724
8.276565551839465,2.50365399618135
8.288216387959867,2.49680201807047
8.299867224080268,2.490062280778504
8.311518060200669,2.483419470605925
8.32316889632107,2.4768578909474654
8.33481973244147,2.4703614967518788
8.346470568561873,2.4639139300959565
8.358121404682274,2.457498556785101
8.369772240802675,2.451098503888431
8.381423076923076,2.4446966981124296
8.393073913043478,2.4382759049134934
8.40472474916388,2.431818768246326
8.416375585284282,2.425307850842194
8.428026421404683,2.418725674908369
8.439677257525084,2.41205476313786
8.451328093645484,2.4052776799166753
8.462978929765885,2.3983770726144287
8.474629765886288,2.3913357128430732
8.48628060200669,2.3841365375679704
8.497931438127091,2.3767626899553718
8.509582274247492,2.369197559840642
8.521233110367893,2.3614248237023476
8.532883946488294,2.3534284840284636
8.544534782608697,2.3451929079625913
8.556185618729097,2.3367028651201216
8.567836454849498,2.3279435644667292
8.5794872909699,2.318900690154486
8.5911381270903,2.3095604362141167
8.602788963210703,2.2999095400056127
8.614439799331103,2.289935314333411
8.626090635451504,2.2796256781366946
8.637741471571905,2.2689691856700884
8.649392307692308,2.2579550540949755
8.661043143812709,2.246573189406931
8.672693979933111,2.234814210630247
8.684344816053512,2.2226694722163103
8.695995652173913,2.2101310845884643
8.707646488294314,2.197191932782106
8.719297324414715,2.1838456931349963
8.730948160535117,2.1700868479891278
8.74259899665552,2.1559106983718856
8.75424983277592,2.14131337463077
8.765900668896322,2.126291845002419
8.777551505016723,2.1108439221031987
8.789202341137123,2.094968267335127
8.800853177257526,2.078664393207303
8.812504013377927,2.0619326635793764
8.824154849498328,2.0447742918398553
8.835805685618729,2.027191337038151
8.84745652173913,2.0091866979952675
8.859107357859532,1.9907641054238292
8.870758193979933,1.9719281120937868
8.882409030100334,1.9526840810855521
8.894059866220735,1.933038172177543
8.905710702341137,1.91299732642005
8.917361538461538,1.892569248952133
8.92901237458194,1.8717623901226272
8.940663210702342,1.8505859249806786
8.952314046822742,1.829049731205026
8.963964882943143,1.8071643655449967
8.975615719063544,1.7849410388494902
8.987266555183947,1.7623915897633242
8.998917391304348,1.7395284571730965
9.01056822742475,1.7163646514871849
9.022219063545151,1.6929137248367385
9.033869899665552,1.6691897402863267
9.045520735785953,1.6452072401446391
9.057171571906355,1.620981213466817
9.068822408026756,1.5965270628411041
9.080473244147157,1.571860570553205
9.092124080267558,1.5469978642222224
9.103774916387959,1.5219553820022098
9.115425752508362,1.4967498374433255
9.127076588628762,1.4713981841062
9.138727424749163,1.4459175800225623
9.150378260869564,1.4203253520942896
9.162029096989965,1.3946389605219984
9.173679933110368,1.3688759633529386
9.18533076923077,1.343053981236423
9.196981605351171,1.3171906624732632
9.208632441471572,1.2913036484436928
9.220283277591973,1.265410539496095
9.231934113712374,1.2395288613764748
9.243584949832776,1.2136760322760693
9.255235785953179,1.187869330571744
9.26688662207358,1.1621258633309555
9.27853745819398,1.136462535649936
9.290188294314381,1.1108960208906626
9.301839130434782,1.0854427318787172
9.313489966555185,1.060118793120735
9.325140802675586,1.0349400140965268
9.336791638795987,1.0099218636772527
9.348442474916387,0.9850794457172302
9.360093311036788,0.960427475863059
9.371744147157191,0.935980259619776
9.383394983277592,0.9117516717097182
9.395045819397993,0.8877551367556691
9.406696655518394,0.8640036113157343
9.418347491638794,0.8405095672932112
9.429998327759197,0.8172849767405248
9.4416491638796,0.7943412980721046
9.4533,0.7716894636968866


==> rotation_histogram_9bins_v3.csv <==
BinCenter,Lower,Upper,Pitch,Roll,Yaw
-160,-180,-140,10.1 ,8.6 ,17.9 
-120,-140,-100,16.7 ,25.4 ,13.8 
-80,-100,-60,3.5 ,37.6 ,26.4 
-40,-60,-20,4.2 ,59.8 ,13.5 
0,-20,20,8.8 ,16.0 ,11.1 
40,20,60,10.3 ,21.2 ,8.0 
80,60,100,6.9 ,12.9 ,43.3 
120,100,140,25.5 ,10.4 ,24.6 
160,140,180,12.2 ,5.6 ,15.6 


==> size_histogram_9bins_v2.csv <==
BinCenter,Length,Width,Height
1.7 ,5.6 ,9.4 ,12.9 
5.0 ,8.9 ,18.3 ,39.4 
8.3 ,23.1 ,51.9 ,45.2 
11.7 ,28.9 ,10.6 ,23.9 
15.0 ,22.1 ,5.3 ,9.8 
18.3 ,14.4 ,9.6 ,3.9 
21.7 ,3.9 ,7.7 ,11.5 
25.0 ,7.7 ,20.6 ,23.4 
28.3 ,10.4 ,25.1 ,7.7 

